An Unsupervised Machine Learning Approach to Identify Spectral Energy Distribution Outliers: Application to the S-PLUS DR4 data

Identification of specific stellar populations using photometry for spectroscopic follow-up is a first step to confirm and better understand their nature. In this context, we present an unsupervised machine learning approach to identify candidates for spectroscopic follow-up using data from the Southern Photometric Local Universe Survey (S-PLUS). First, using an anomaly detection technique based on an autoencoder model, we select a large sample of objects ($\sim 19,000$) whose Spectral Energy Distribution (SED) is not well reconstructed by the model after training it on a well-behaved star sample. Then, we apply the t-distributed Stochastic Neighbor Embedding (t-SNE) algorithm to the 66 color measurements from S-PLUS, complemented by information from the SIMBAD database, to identify stellar populations. Our analysis reveals 69 carbon-rich star candidates that, based on their spatial and kinematic characteristics, may belong to the CH or Carbon-Enhanced Metal-Poor (CEMP) categories. Among these chemically peculiar candidates, we identify four as likely carbon dwarf stars. We show that it is feasible to identify three primary white dwarf (WD) populations: WDs with hydrogen-dominated atmospheres (DA), WDs with neutral helium-dominated atmospheres (DB), and the WDs main sequence binaries (WD + MS). Furthermore, by using eROSITA X-ray data, we also highlight the identification of candidates for very active low-mass stars. Finally, we identified a large number of binary systems using the autoencoder model, but did not observe a clear association between the overdensities in the t-SNE map and their orbital properties.

==> carbon_stars_candidates.csv <==
source_id,ra,dec,parallax,pmra,pmdec,radial_velocity,phot_g_mean_mag
5658943497829715712,149.836,-26.121,0.034,0.247,-0.867,155.423,14.658
5451431500088634240,162.409,-31.364,0.128,-2.096,-0.931,,16.307
5458744764242802816,150.85,-34.025,-0.001,-0.422,-0.398,,15.559
5391795020192080896,161.673,-41.746,0.04,-4.519,1.264,,14.456
5391637446431500928,162.265,-41.46,0.104,2.579,-9.015,236.292,13.419
5449747151353898368,162.367,-34.1,0.093,-4.141,1.372,207.343,14.031
5442395541734138368,156.37,-37.284,-0.006,-1.714,-1.315,,15.414
5442938631758719872,159.85,-37.107,0.032,-0.726,-0.788,,15.205
5420955064993944960,152.582,-38.897,0.066,-3.261,1.286,,15.563
5440868320083356800,157.206,-39.338,-0.015,-0.442,-0.415,,16.341
5394047094882211328,164.463,-38.591,0.027,-0.381,-0.867,175.376,14.369
5420145377760200448,152.231,-40.901,0.047,-2.288,1.432,104.074,13.895
5417334235764688000,154.986,-40.821,0.056,-4.805,2.12,,15.868
5392710569780073088,160.675,-40.484,0.099,0.094,-0.707,,16.758
5390552297173836416,165.087,-40.529,0.021,-1.595,0.159,,16.359
5393631170250359040,164.581,-39.9,-0.009,-0.064,-1.705,59.567,15.154
5415339652954068480,152.154,-43.497,0.106,-3.973,1.621,,16.761
5415894631447269760,154.575,-43.46,0.059,-2.522,1.676,109.604,14.377
5416190812391865216,156.889,-42.591,0.099,-2.876,-0.59,331.683,13.828
5391971045132835200,159.754,-42.922,-0.027,-2.651,0.928,,15.903
5414807351889743360,150.591,-45.213,0.124,-5.037,2.932,82.776,14.409
5414903318636299648,151.302,-44.433,0.076,-2.529,0.825,,15.434
5367671666360792064,156.874,-44.17,0.025,-2.985,0.991,,15.648
5367063533350931200,160.598,-44.343,0.014,-3.113,1.195,,15.966
5408506458763932800,150.772,-46.187,0.192,-6.517,5.061,61.539,12.909
5414759488772303232,150.612,-45.312,0.079,-2.947,2.326,101.32,13.846
5413986806976577792,154.4,-45.741,0.02,-2.557,1.376,105.378,14.601
5366373074409614208,159.552,-46.419,0.029,-3.745,2.504,105.067,14.747
5363460949143705856,162.984,-46.473,0.01,-1.57,0.001,296.496,14.287
5408278791141904896,150.819,-47.816,0.02,-3.274,3.122,,16.589
5407651661499589120,151.806,-47.277,0.055,-5.297,2.129,104.218,14.573
5363438237356877952,163.619,-46.769,0.014,-1.656,0.79,,15.306
3699766712326220928,185.815,0.644,-0.031,4.1,-1.259,,15.255
3891612249920645760,179.884,1.724,-0.056,-1.877,-2.114,,16.1
3693841890842052224,186.872,-2.434,0.079,0.291,-0.602,99.688,14.4
3633198155212409984,206.897,-4.109,0.055,-2.464,-0.944,247.315,14.943
3644701864337595776,209.933,-5.096,0.135,-1.578,-4.498,,15.463
3623232662855181312,199.56,-11.32,0.167,-1.273,-6.757,,16.681
3766286646115440896,151.331,-12.378,0.599,-12.333,5.047,,17.118
3766404641752667008,150.85,-11.735,0.012,-2.908,-1.586,323.636,14.881
5687689061105289344,150.148,-13.118,0.046,-0.86,-1.441,292.388,14.704
3570209603663519104,184.458,-13.473,0.053,-2.222,-1.396,,16.455
5673470039296069632,150.678,-17.482,0.007,-0.284,-1.465,,15.699
3550688122605516288,163.576,-21.127,0.11,-0.006,-12.619,,15.02
3538537935003772672,169.629,-21.779,0.089,-4.43,-4.952,-33.832,14.247
3541424084306814336,173.572,-21.395,-0.025,-0.262,-1.722,156.044,14.59
3537271675565526400,166.795,-23.027,-0.019,-0.935,-0.958,,15.144
6270899062457294848,214.495,-25.909,0.128,0.235,-2.93,-4.265,14.84
2679723936715395456,329.041,-1.781,0.132,1.092,-2.612,,16.792
6809079561525552384,315.781,-20.696,0.062,-2.126,-4.498,,15.628
6782051194894299904,316.258,-31.27,0.117,-0.503,-5.504,-31.502,14.884
2329212480322467712,352.271,-30.458,0.095,3.376,-0.719,,15.506
5019566456800341632,29.925,-31.752,0.013,1.74,-2.916,,15.8
5045018364277919616,46.361,-38.543,0.035,2.364,-1.362,,15.604
4837499116631986560,65.026,-45.444,1.001,42.258,0.641,,16.09
6480472335263321856,316.977,-46.786,0.069,7.56,-2.412,105.268,13.692
6478389551002906624,314.534,-48.693,0.139,0.988,-2.705,31.077,12.643
4781242604196601728,67.963,-51.842,0.026,1.807,-0.753,,15.24
2537819793508105856,17.178,0.481,1.302,-24.277,-36.184,,16.221
4237720707705385216,300.467,1.405,0.124,-3.173,-9.041,-127.846,12.401
4224354945575732096,303.828,-0.317,0.058,-3.521,-1.853,-298.11,13.324
4242729331065683200,303.293,1.237,0.09,-1.739,-4.161,,15.197
4230390611576688896,303.989,0.2,0.12,-5.566,-5.91,,16.239
4231149824356043776,309.173,0.193,-0.004,-0.246,-1.563,-144.494,14.485
4227188661916870912,312.112,-0.112,0.157,5.636,0.331,-131.351,13.555
1729684729983370496,314.165,0.89,0.021,-0.945,-3.602,-377.018,14.354
2690257395548996864,316.611,0.683,0.048,0.591,-5.082,-233.242,14.605
2688429728049905792,323.128,1.255,-0.048,-0.965,-1.638,,16.276
2642627475251155712,355.791,-0.04,1.366,81.333,12.34,,16.44

